Characterizing the X-ray Emission of Intermediate-Mass Pre-Main-Sequence Stars

We use X-ray and infrared observations to study the properties of three classes of young stars in the Carina Nebula: intermediate-mass (2--5~M$_\odot$) pre-main sequence stars (IMPS; i.e. intermediate-mass T Tauri stars), late-B and A stars on the zero-age main sequence (AB), and lower-mass T Tauri stars (TTS). We divide our sources among these three sub-classifications and further identify disk-bearing young stellar objects versus diskless sources with no detectable infrared (IR) excess emission using IR (1--8 $\mu$m) spectral energy distribution modeling. We then perform X-ray spectral fitting to determine the hydrogen absorbing column density ($N_{\rm H}$), absorption-corrected X-ray luminosity ($L_{\rm X}$), and coronal plasma temperature ($kT$) for each source. We find that the X-ray spectra of both IMPS and TTS are characterized by similar $kT$ and $N_{\rm H}$, and on average $L_{\rm X}$/$L_{\rm bol} \sim4\times10^{-4}$. IMPS are systematically more luminous in X-rays (by $\sim$0.3 dex) than all other sub-classifications, with median $L_{\rm X} = 2.5\times10^{31}$ erg s$^{-1}$, while AB stars of similar masses have X-ray emission consistent with TTS companions. These lines of evidence converge on a magneto-coronal flaring source for IMPS X-ray emission, a scaled-up version of the TTS emission mechanism. IMPS therefore provide powerful probes of isochronal ages for the first $\sim$10 Myr in the evolution of a massive stellar population, because their intrinsic, coronal X-ray emission decays rapidly after they commence evolving along radiative tracks. We suggest that the most luminous (in both X-rays and IR) IMPS could be used to place empirical constraints on the location of the intermediate-mass stellar birth line.

==> RefereeReport_Response.txt <==
INTRO
We thank the referee for their thoughtful comments as they have truly improved this work. We have responded to each of their points below; our responses are preceded by and indentation then followed by "--".
There are some changes that we made that go beyond the scope of the referee's original comments, but they are rooted in quantifying uncertainties in our X-ray spectral fits. We changed our default best-fit model from the Av-Constrained model to the (unconstrained) Free NH models that agree with the independently-derived IR Av ranges. This did not alter any of the conclusions but did allow us to run a proper error analysis on the fits, and show more directly that the physical outputs from our independent X-ray and IR modeling are consistent with one another. There were still some cases (8 total) where the Free models did not behave, so we froze the NH to the mean IR Av giving us both adequate fits and errors on kT. We, once again, thank the referee for leading us to revisit this issue because in the end it simplified, improved, and strengthened our methods and the description of our analysis.

RESPONSES BEGIN
Referee Report --Responses
I recommend this submission for publication after some small corrections and clarifications. Please find my comments on the manuscript below. Congratulations on a nice paper.
    --Thank you kindly!

main comments:

- In the X-ray spectral fitting, the paper should mention what set of underlying solar abundances were used. Grevesse and Sauval (1998) is the one that is typically chosen (in Xspec "abund grsa"). 
   --Indeed we adopted the solar abundances from Grevesse and Sauval (1998) and accordingly added a citation at the beginning of Section 2.5 (pg 5).


- I am somewhat wary of coronal properties derived from spectra that only have 4 bins, as in Figure 3. The text described the selection process which model fit was preferred in the end, but I would like to see some more information and discussion about the typical uncertainties on the fitted temperature and absorbing column.
    --We have added a discussion clarifying that the X-ray fits used CSTAT and unbinned data in Section 2.5 (pg 5). We discuss the typical uncertainties in kT and NH in the same section (pg 6). We have added errors to the sources in Table 7, and added kT and NH error columns to the accompanying FITS table.


- Page 8: "in cases where LX is relatively high and NH is non-negligible, a single (harder) component can dominate the observed spectrum." This is to be expected for any source with non-negligible NH - one does not see the soft emission then and therefore there is no added information on the stellar emission measure at low coronal temperatures. This can't be helped, but I think this should be pointed out here.
     --This discussion point has been added (pg 8) 


- Figure 10: Why only show 2 bins of data? Given the relatively small error bars in the y direction, I think it would be more instructive to show a larger number of bins for the observed data. I also think the quantity "smoothed uncertainty envelope of photon arrival rate" is not very common and either needs some explanation in the text, or the authors could just show a more finely binned light curve to begin with.
     --We have updated Figure 10 (pg 14) to show 6 bins of data and added a description (and citation) for the smoothed curve in Section 4.3.1 (pg 14). 


minor comments:

- There are some symbols missing in the abstract of the pdf version I received. In the first sentence it reads "intermediate-mass (2 8 M) pre-main sequence stars"; please correct this with the correct range of masses you want to mention here.
     --The correct mass range and symbols have been added.


- In the introduction, it is worth mentioning that while the main part of the T Tauri X-ray emission is coronal, there is a known part which comes from accretion shocks and manifests itself as an excess in soft X-ray emission (see for example Guenther et al. 2007).
     --This point has been added to the introduction during our discussion of the two-component model in the introduction (pg 1)


- On page 5/6, there is a scrambled sentence: "An electronic We summarize our sample count from each refinement step in Table 2." This table 2 should probably have been referenced earlier on in the text.
     --The sentence has been straightened out and Table 2 (now Table 1) is referenced earlier in the text in Section 2.3 (pg 4). We have also added references to the table at the end of Sections 2.4 (pg 5), and 2.5 (pg 6). 

